Robust Mathematical Formulation and Probabilistic Description of Agent-Based Computational Economic Market Models

In science and especially in economics, agent-based modeling has become a widely used modeling approach. These models are often formulated as a large system of difference equations. In this study, we discuss two aspects, numerical modeling and the probabilistic description for two agent-based computational economic market models: the Levy-Levy-Solomon model and the Franke-Westerhoff model. We derive time-continuous formulations of both models, and in particular we discuss the impact of the time-scaling on the model behavior for the Levy-Levy-Solomon model. For the Franke-Westerhoff model, we proof that a constraint required in the original model is not necessary for stability of the time-continuous model. It is shown that a semi-implicit discretization of the time-continuous system preserves this unconditional stability. In addition, this semi-implicit discretization can be computed at cost comparable to the original model. Furthermore, we discuss possible probabilistic descriptions of time continuous agent-based computational economic market models. Especially, we present the potential advantages of kinetic theory in order to derive mesoscopic desciptions of agent-based models. Exemplified, we show two probabilistic descriptions of the Levy-Levy-Solomon and Franke-Westerhoff model.

==> figs/LLS/FSE-Erklaerung/plots/emb_1000_stats.csv <==
Sample Size,198
Price Mean,164996.741375
Price Std. Dev.,329752.12851468637
Price Min,38.3827414263
Price Max,1573064.44481
Raw Return Mean,0.023414266622978068
Raw Return Std. Dev.,0.016245385018236774
Raw Return Skewness,-0.04967009253120641
Raw Return Skewness 95% Conf. Interval,-0.3960892259609522, 0.2967490408985394
Raw Return Excess Kurtosis,-0.5762292822206341
Raw Return Excess Kurtosis 95% Conf. Interval,-1.2657001930320193, 0.11324162859075115
Raw Return Jarque-Bera-Test,2.8065002348824204
Raw Return JB-Test passed (α = 0.05),True
Raw Return Kolmogorov-Smirnov-Test,0.04811603081
Raw Return KS-Test passed (α = 0.05),True
Raw Return Anderson-Darling-Test,145.17121229460608
Raw Return AD-Test passed (α = 0.05),False
Raw Return Central Moments,1.0, -5.970266582295813e-18, 0.0002639125343907523, -2.1295360428881736e-07, 1.6881520829319707e-07
Abs. Return Mean,0.024324649247887385
Abs. Return Std. Dev.,0.014847621184887102
Abs Return Hill-Estimator (α = 0.05),19.96059157728024
Abs Return Central Moments,1.0, -1.9372546432228303e-18, 0.00022045185484990845, 8.365654096564131e-07, 1.0340462768384792e-07
Gamma Mean,0.159583397996
Gamma Std. Dev.,0.0037701050093708333
Gamma Min,0.149726867063
Gamma Max,0.169246207206


==> figs/LLS/FSE-Erklaerung/plots/emb_100_stats.csv <==
Sample Size,198
Price Mean,70976.6722097
Price Std. Dev.,195684.35366151543
Price Min,39.0958112427
Price Max,1410832.4239
Raw Return Mean,0.02293880926213779
Raw Return Std. Dev.,0.23558748425516715
Raw Return Skewness,0.44779627954828743
Raw Return Skewness 95% Conf. Interval,0.10137714611854165, 0.7942154129780332
Raw Return Excess Kurtosis,16.83588637841016
Raw Return Excess Kurtosis 95% Conf. Interval,16.146415467598775, 17.525357289221542
Raw Return Jarque-Bera-Test,2333.2118236330516
Raw Return JB-Test passed (α = 0.05),False
Raw Return Kolmogorov-Smirnov-Test,0.257955507585
Raw Return KS-Test passed (α = 0.05),False
Raw Return Anderson-Darling-Test,162.96099922183973
Raw Return AD-Test passed (α = 0.05),False
Raw Return Central Moments,1.0, -4.860748013904556e-18, 0.05550146273767864, 0.005855137853949485, 0.06110270969106063
Abs. Return Mean,0.10485542494516957
Abs. Return Std. Dev.,0.21220978197908616
Abs Return Hill-Estimator (α = 0.05),2.1668330698802096
Abs Return Central Moments,1.0, -2.03587851596872e-17, 0.04503299156761127, 0.03992280946112987, 0.041979341892656466
Gamma Mean,0.155326332612
Gamma Std. Dev.,0.02474992030612564
Gamma Min,0.0011994465727
Gamma Max,0.191678650073


==> figs/LLS/FSE-Erklaerung/plots/emb_500_stats.csv <==
Sample Size,198
Price Mean,164501.228742
Price Std. Dev.,330353.54416884074
Price Min,36.9253946464
Price Max,1686021.74086
Raw Return Mean,0.023652477283495104
Raw Return Std. Dev.,0.023555542623436693
Raw Return Skewness,-0.14554732508564777
Raw Return Skewness 95% Conf. Interval,-0.49196645851539356, 0.200871808344098
Raw Return Excess Kurtosis,0.38061685125400624
Raw Return Excess Kurtosis 95% Conf. Interval,-0.308854059557379, 1.0700877620653915
Raw Return Jarque-Bera-Test,1.884676696455086
Raw Return JB-Test passed (α = 0.05),True
Raw Return Kolmogorov-Smirnov-Test,0.0395806965131
Raw Return KS-Test passed (α = 0.05),True
Raw Return Anderson-Darling-Test,144.09182214950812
Raw Return AD-Test passed (α = 0.05),False
Raw Return Central Moments,1.0, -3.3637785168687326e-18, 0.0005548635882845431, -1.9023199717489128e-06, 1.0408026856387414e-06
Abs. Return Mean,0.027406722356124753
Abs. Return Std. Dev.,0.0190571466811033
Abs Return Hill-Estimator (α = 0.05),7.9410955481483905
Abs Return Central Moments,1.0, 6.9212824980597484e-18, 0.00036317483962508584, 4.3603063881934906e-06, 3.5732695011663923e-07
Gamma Mean,0.159856609214
Gamma Std. Dev.,0.005268345794960779
Gamma Min,0.143373334627
Gamma Max,0.173462063189

